Schwartz-Class Gabor Windows and the Balian-Low Classification

A lattice Gabor frame consists of a window function and its time-frequency shifts along a lattice. We classify the lattices that admit Schwartz-class and, equivalently, Feichtinger frame windows. Except for symplectically irrational lattices of critical covolume 1, we determine the lattice-dependent achievable window smoothness and decay using the scale of modulation spaces. For symplectically rational lattices, including the rational lattices typically used in digital applications, the classification is governed by an integer lattice parameter introduced herein, the symplectic index gap. Our results extend the classical and amalgam Balian-Low theorems. The companion paper "Tilings, Packings, and Smooth and Compactly Supported Gabor Windows" develops the associated tiling-packing theorem and compact-support constructions.

==> figures/cubical-map-arrow-checks.json <==
{
  "m1": {
    "points": [
      [
        -0.38504409,
        -0.00504771
      ],
      [
        0.38518974,
        -0.01486511
      ],
      [
        -0.3176607,
        0.00531714
      ],
      [
        0.00612587,
        0.41309056
      ],
      [
        -0.00901724,
        -0.30102327
      ],
      [
        0.21127643,
        0.00644868
      ],
      [
        -0.26987281,
        0.29135594
      ],
      [
        0.35947845,
        -0.30265792
      ],
      [
        -0.23117299,
        -0.20599839
      ],
      [
        0.26280103,
        0.36441506
      ],
      [
        -0.12895589,
        -0.10722232
      ],
      [
        0.22743959,
        0.09318443
      ]
    ],
    "images": [
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        -0.5
      ],
      [
        -0.5,
        0.5
      ],
      [
        0.5,
        0.5
      ],
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        0.5
      ],
      [
        -0.5,
        0.5
      ],
      [
        0.5,
        -0.5
      ],
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        0.5
      ],
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        0.5
      ]
    ],
    "number_of_arrows": 12,
    "minimum_endpoint_coordinates": 2,
    "selection": "explicit shared starting points",
    "same_starting_points_used_in_both_panels": true,
    "minimum_distance_to_S": 0.00504771,
    "minimum_distance_to_square_boundary": 0.08690944,
    "minimum_distance_to_axes": 0.00504771,
    "required_boundary_distance": 0.08,
    "translation_max_absolute_error": 0.0
  },
  "m2": {
    "points": [
      [
        -0.38504409,
        -0.00504771
      ],
      [
        0.38518974,
        -0.01486511
      ],
      [
        -0.3176607,
        0.00531714
      ],
      [
        0.00612587,
        0.41309056
      ],
      [
        -0.00901724,
        -0.30102327
      ],
      [
        0.21127643,
        0.00644868
      ],
      [
        -0.26987281,
        0.29135594
      ],
      [
        0.35947845,
        -0.30265792
      ],
      [
        -0.23117299,
        -0.20599839
      ],
      [
        0.26280103,
        0.36441506
      ],
      [
        -0.12895589,
        -0.10722232
      ],
      [
        0.22743959,
        0.09318443
      ]
    ],
    "images": [
      [
        -0.5,
        -0.09824300318439527
      ],
      [
        0.5,
        -0.33944532024590934
      ],
      [
        -0.5,
        0.11624220394052964
      ],
      [
        0.1169152502657298,
        0.5
      ],
      [
        -0.21829924760299135,
        -0.5
      ],
      [
        0.5,
        0.20329011465601143
      ],
      [
        -0.5,
        0.5
      ],
      [
        0.5,
        -0.5
      ],
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        0.5
      ],
      [
        -0.5,
        -0.5
      ],
      [
        0.5,
        0.5
      ]
    ],
    "number_of_arrows": 12,
    "minimum_endpoint_coordinates": 1,
    "selection": "explicit shared starting points",
    "same_starting_points_used_in_both_panels": true,
    "minimum_distance_to_S": 0.16770881751379232,
    "minimum_distance_to_square_boundary": 0.08690944,
    "minimum_distance_to_axes": 0.00504771,
    "required_boundary_distance": 0.08,
    "translation_max_absolute_error": 2.3092638912203256e-14
  },
  "transition_example": {
    "point": [
      0.004,
      0.3
    ],
    "image": [
      0.08967519119369016,
      0.5
    ]
  },
  "note": "Numerical checks support the illustrations; the manuscript contains the proofs."
}


==> figures/numerical-checks.json <==
{
  "m1_unit_modulus_max_error": 2.220446049250313e-16,
  "m1_zak_max_error": 4.571862322231525e-15,
  "m1_r_equivariance_max_error": 0.0,
  "m1_minimum_saturated_coordinates": 2,
  "m2_unit_modulus_max_error": 4.440892098500626e-16,
  "m2_zak_max_error": 5.73190202705649e-14,
  "m2_r_equivariance_max_error": 1.7763568394002505e-14,
  "m2_minimum_saturated_coordinates": 1,
  "step_symmetry_max_error": 2.220446049250313e-16
}


==> figures/rho-layout-checks.json <==
{
  "source": "original-figures/PostArxiv-Rho-V5-wide.pdf",
  "output": "PostArxiv-Rho-V5.pdf",
  "removed_band_pt": [
    210.0,
    280.0
  ],
  "removed_width_pt": 70.0,
  "source_dimensions_pt": [
    519.0521850585938,
    487.3370056152344
  ],
  "new_dimensions_pt": [
    449.05218505859375,
    487.3370056152344
  ],
  "blank_band_check_dpi": 300,
  "blank_band_min_channel": 254,
  "method": "Reposition the original vector columns; no replotting, no data changes."
}


==> figures/v27-figure-checks.json <==
{
  "shells": {
    "model": "n=m=1; rho(x)=|sin(pi*x)|/(4*pi); tau(x)=-log2(rho(x))",
    "j": [
      1,
      2,
      3,
      4,
      5
    ],
    "x_domain": [
      0,
      1
    ],
    "minimum_tau": 3.6514961294723185,
    "identically_zero_compositions": [
      1,
      2
    ],
    "composition_values_at_integers": "continuous zero extension for each fixed j",
    "partition_max_absolute_error": 0.0,
    "composition_maxima": {
      "1": 0.0,
      "2": 0.0,
      "3": 1.0,
      "4": 1.0,
      "5": 1.0
    },
    "note": "Higher j are active closer to the integers; only the requested five are shown."
  },
  "refinement": {
    "source_illustration": "Figure 10, Arxiv-Update-1.tex, label rs:fig:phases",
    "current_curves": [
      "arg_c V_{3,0}/pi",
      "arg_c V_{4,0}/pi = arg_c V_{3,1}/pi",
      "arg_c V_{3,1/2}/pi",
      "arg_c V_{10,0}/pi"
    ],
    "continuous_argument": "normalized to vanish at x=0; not the principal argument",
    "first_ten_signs": [
      1,
      1,
      1,
      -1,
      1,
      1,
      -1,
      1,
      1,
      1
    ],
    "resolution10_range_over_pi": [
      -2.0,
      3.0
    ],
    "maximum_verification_error": 1.942097114741681e-15,
    "verification_errors": {
      "legacy_j0": 0.0,
      "refinement_j0": 0.0,
      "exponential_j0_a0": 0.0,
      "linear_lift_j0_a0": 0.0,
      "exponential_j0_a0.25": 0.0,
      "linear_lift_j0_a0.25": 0.0,
      "exponential_j0_a0.5": 0.0,
      "linear_lift_j0_a0.5": 0.0,
      "exponential_j0_a0.75": 0.0,
      "linear_lift_j0_a0.75": 0.0,
      "exponential_j0_a1": 0.0,
      "linear_lift_j0_a1": 0.0,
      "legacy_j1": 0.0,
      "refinement_j1": 0.0,
      "exponential_j1_a0": 0.0,
      "linear_lift_j1_a0": 0.0,
      "exponential_j1_a0.25": 0.0,
      "linear_lift_j1_a0.25": 0.0,
      "exponential_j1_a0.5": 0.0,
      "linear_lift_j1_a0.5": 0.0,
      "exponential_j1_a0.75": 0.0,
      "linear_lift_j1_a0.75": 0.0,
      "exponential_j1_a1": 0.0,
      "linear_lift_j1_a1": 0.0,
      "legacy_j2": 0.0,
      "refinement_j2": 0.0,
      "exponential_j2_a0": 5.551115123125783e-16,
      "linear_lift_j2_a0": 0.0,
      "exponential_j2_a0.25": 6.473657049138937e-16,
      "linear_lift_j2_a0.25": 2.220446049250313e-16,
      "exponential_j2_a0.5": 5.729106481574545e-16,
      "linear_lift_j2_a0.5": 1.1102230246251565e-16,
      "exponential_j2_a0.75": 6.661338147750939e-16,
      "linear_lift_j2_a0.75": 1.6653345369377348e-16,
      "exponential_j2_a1": 5.551115123125783e-16,
      "linear_lift_j2_a1": 0.0,
      "legacy_j3": 0.0,
      "refinement_j3": 0.0,
      "exponential_j3_a0": 5.551115123125783e-16,
      "linear_lift_j3_a0": 0.0,
      "exponential_j3_a0.25": 5.551115123125783e-16,
      "linear_lift_j3_a0.25": 2.220446049250313e-16,
      "exponential_j3_a0.5": 5.978733960281817e-16,
      "linear_lift_j3_a0.5": 1.1102230246251565e-16,
      "exponential_j3_a0.75": 6.661338147750939e-16,
      "linear_lift_j3_a0.75": 2.220446049250313e-16,
      "exponential_j3_a1": 4.0029660424867215e-16,
      "linear_lift_j3_a1": 0.0,
      "legacy_j4": 0.0,
      "refinement_j4": 5.551115123125783e-17,
      "exponential_j4_a0": 4.0029660424867215e-16,
      "linear_lift_j4_a0": 0.0,
      "exponential_j4_a0.25": 5.551115123125783e-16,
      "linear_lift_j4_a0.25": 1.1102230246251565e-16,
      "exponential_j4_a0.5": 5.978733960281817e-16,
      "linear_lift_j4_a0.5": 1.1102230246251565e-16,
      "exponential_j4_a0.75": 6.661338147750939e-16,
      "linear_lift_j4_a0.75": 2.220446049250313e-16,
      "exponential_j4_a1": 4.0029660424867215e-16,
      "linear_lift_j4_a1": 5.551115123125783e-17,
      "legacy_j7": 2.220446049250313e-16,
      "refinement_j7": 2.220446049250313e-16,
      "exponential_j7_a0": 1.191874962812805e-15,
      "linear_lift_j7_a0": 2.220446049250313e-16,
      "exponential_j7_a0.25": 1.3911054626160788e-15,
      "linear_lift_j7_a0.25": 4.440892098500626e-16,
      "exponential_j7_a0.5": 1.1430445635548515e-15,
      "linear_lift_j7_a0.5": 2.220446049250313e-16,
      "exponential_j7_a0.75": 1.2139693544093743e-15,
      "linear_lift_j7_a0.75": 4.440892098500626e-16,
      "exponential_j7_a1": 7.108895957933346e-16,
      "linear_lift_j7_a1": 2.220446049250313e-16,
      "legacy_j10": 4.440892098500626e-16,
      "refinement_j10": 2.220446049250313e-16,
      "exponential_j10_a0": 1.5771969893796581e-15,
      "linear_lift_j10_a0": 4.440892098500626e-16,
      "exponential_j10_a0.25": 1.7028447152542779e-15,
      "linear_lift_j10_a0.25": 8.881784197001252e-16,
      "exponential_j10_a0.5": 1.942097114741681e-15,
      "linear_lift_j10_a0.5": 4.440892098500626e-16,
      "exponential_j10_a0.75": 1.837746106097754e-15,
      "linear_lift_j10_a0.75": 4.440892098500626e-16,
      "exponential_j10_a1": 1.542371118540254e-15,
      "linear_lift_j10_a1": 4.440892098500626e-16
    },
    "common_node_values_over_pi": [
      -0.0,
      -0.0,
      -0.0,
      -1.0,
      -0.0,
      -0.0,
      1.0,
      -0.0,
      -0.0
    ],
    "original_curves_preserved": "At a=0 these equal Phi_j/pi from the attachment; the a=1/2 curve equals (Phi_3+Phi_4)/(2*pi)."
  },
  "step_symmetry_error": 3.3306690738754696e-16
}

